A Novel Higher-order Weisfeiler-Lehman Graph Convolution

Current GNN architectures use a vertex neighborhood aggregation scheme, which limits their discriminative power to that of the 1-dimensional Weisfeiler-Lehman (WL) graph isomorphism test. Here, we propose a novel graph convolution operator that is based on the 2-dimensional WL test. We formally show that the resulting 2-WL-GNN architecture is more discriminative than existing GNN approaches. This theoretical result is complemented by experimental studies using synthetic and real data. On multiple common graph classification benchmarks, we demonstrate that the proposed model is competitive with state-of-the-art graph kernels and GNNs.

==> data/ds_stats.csv <==
name,graph_count,node_count_min,node_count_mean,node_count_max,edge_count_min,edge_count_mean,edge_count_max,dim_node_features,dim_edge_features,node_degree_min,node_degree_mean,node_degree_std,node_degree_max,radius_mean,radius_std
TRIANGLE,228,6,18.3,32,5,52.1,164,0 + 2,0 + 1,0,5.7,2.8,19,2.3,0.5
NCI1,4110,3,29.9,111,2,32.3,119,0 + 37,0 + 1,0,2.2,0.8,4,7.0,2.8
PROTEINS,1113,4,39.1,620,5,72.8,1049,29 + 3,0 + 1,0,3.7,1.1,25,6.1,4.0
D\&D,1178,30,284.3,5748,63,715.7,14267,0 + 89,0 + 1,1,5.0,1.7,19,10.8,3.8
REDDIT,2000,6,429.6,3782,4,497.8,4071,0 + 1,0 + 1,0,2.3,20.7,3062,4.6,1.6
IMDB,1000,12,19.8,136,26,96.5,1249,0 + 1,0 + 1,1,9.8,7.4,135,1.0,0.0


==> data/epoch_times_N.csv <==
N,gin,r1,r2,r3
16,18.833619070001077,20.91457015999822,21.789340099999208,21.884593779977877
32,19.17368825000267,23.836190860001807,22.946533579997777,23.230872600033763
64,19.626401269997586,24.17058187999828,25.578962289996525,26.739679790043738
128,20.220888559997547,25.34736022999823,30.11970372000178,34.10463977998006
256,21.854354260003674,31.12693116000173,39.40769615000136,47.06005426000047
512,24.745184410003276,40.47646378000081,58.59710901000199,75.58966240998416
1024,30.53647687999728,61.6792512100028,97.31972100999883,138.30133842995565
2048,42.813518950006255,113.78810213000179,177.0636648699974,259.1165786900092
4096,67.01533014000233,203.1609914899991,344.52324306000264,463.41652966002584
8192,114.04139635999854,358.9022834699972,547.1758308700009,757.2550890599814
16384,190.50860688003013,529.4621499100322,907.6158818999829,1434.775312050042

==> data/epoch_times_d.csv <==
d,gin,r1,r2,r3
2,30.53647687999728,61.6792512100028,97.31972100999883,138.30133842995565
3,31.263670060006916,75.43901109999751,161.78713362000053,277.62765590996423
4,31.61006956999699,89.50989017999746,274.98414715999843,653.0129583300004
5,32.31752138999582,99.96754286000396,478.16004140999667,1150.4623490799713
6,33.559881239998504,117.26106257000083,683.8394627000071,1953.4039355300047

==> data/wl2_radii_mean.csv <==
r;triangleTestMean;triangleTestStd;triangleTrainMean;triangleTrainStd;nciTestMean;nciTestStd;nciTrainMean;nciTrainStd;proteinsTestMean;proteinsTestStd;proteinsTrainMean;proteinsTrainStd;ddTestMean;ddTestStd;ddTrainMean;ddTrainStd;redditTestMean;redditTestStd;redditTrainMean;redditTrainStd;imdbTestMean;imdbTestStd;imdbTrainMean;imdbTrainStd
1;91.09354376792906;4.8063241121051075;97.28936433792114;2.303545117152815;65.80121258894603;3.4007159626995707;67.90111541748047;1.4740040412124553;74.56902345021567;3.3732246052409396;79.06843900680542;2.1798899480346625;70.55357376734416;3.6039170745731575;73.08738907178243;2.6603239733111064;73.34999779860179;3.909709674013355;73.37243497371674;2.3880560886058237;70.26666641235352;3.8349275230458155;70.16296307245891;1.0371958376780595
2;90.68511247634888;4.735410662807413;97.8292198975881;1.0158408877687501;nan;nan;nan;nan;nan;nan;nan;nan;72.89569775263469;2.627398736391065;78.50750545660654;2.450452189127425;nan;nan;nan;nan;70.1333334048589;3.2598570339928497;70.74814816315968;3.333201433424291
4;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;70.86666643619537;3.3999993988112625;71.41851802666982;2.004527415398443
5;nan;nan;nan;nan;nan;nan;nan;nan;75.57746112346649;6.028263640984215;78.21204364299774;3.9869322358006167;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan
6;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;68.46666693687438;3.048496836029466;69.69259281953175;3.3565471743432234
8;nan;nan;nan;nan;70.8036365111669;3.213391263117556;74.39885079860687;2.504705743470859;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;69.86666679382324;4.430199748985659;70.62222262223561;3.376949486908128


==> data/wl2_radii_sam.csv <==
r;triangleTestMean;triangleTestStd;triangleTrainMean;triangleTrainStd;nciTestMean;nciTestStd;nciTrainMean;nciTrainStd;proteinsTestMean;proteinsTestStd;proteinsTrainMean;proteinsTrainStd;ddTestMean;ddTestStd;ddTrainMean;ddTrainStd;redditTestMean;redditTestStd;redditTrainMean;redditTrainStd;imdbTestMean;imdbTestStd;imdbTrainMean;imdbTrainStd
1;94.46640332539877;4.667083251998435;98.7699755032857;1.098208323090967;65.04181842009227;4.073848643608806;66.84563835461935;1.5715631079721861;74.65572357177734;2.441844899998081;79.27061001459758;2.9293785131087553;70.15575607617696;2.4229072414426867;73.27102919419606;3.4965576008819013;77.13333010673524;3.0145950110652393;77.90949086348216;1.8202967199890996;71.73333326975504;2.9204257943794327;71.5407407283783;1.9229473282192877
2;90.9486170609792;5.130834784128261;97.99167573451996;0.46672384853733384;nan;nan;nan;nan;nan;nan;nan;nan;74.33648824691772;2.3646554977634255;79.81118877728781;3.2449232291619103;nan;nan;nan;nan;71.16666694482167;3.455269546817677;70.92592616875966;2.7448427700707567
4;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;72.16666718324026;3.117156709047963;72.23703682422638;1.5825876318379
5;nan;nan;nan;nan;nan;nan;nan;nan;76.19138558705649;3.285430999477981;78.92610450585683;1.6773507097964409;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan
6;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;70.73333303133647;2.2793761789941382;71.55555645624796;2.2212338621182086
8;nan;nan;nan;nan;70.2236364285151;4.337310980647137;73.75699738661447;3.5822775118269377;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;nan;69.96666689713797;4.502961425081345;71.66666666666667;2.946389639882312

